Sprites and State Channels: Payment Networks that Go Faster than Lightning

Bitcoin, Ethereum and other blockchain-based cryptocurrencies, as deployed today, cannot scale for wide-spread use. A leading approach for cryptocurrency scaling is a smart contract mechanism called a payment channel which enables two mutually distrustful parties to transact efficiently (and only requires a single transaction in the blockchain to set-up). Payment channels can be linked together to form a payment network, such that payments between any two parties can (usually) be routed through the network along a path that connects them. Crucially, both parties can transact without trusting hops along the route. In this paper, we propose a novel variant of payment channels, called Sprites, that reduces the worst-case "collateral cost" that each hop along the route may incur. The benefits of Sprites are two-fold. 1) In Lightning Network, a payment across a path of $\ell$ channels requires locking up collateral for $\Theta(\ell\Delta)$ time, where $\Delta$ is the time to commit an on-chain transaction. Sprites reduces this cost to $O(\ell + \Delta)$. 2) Unlike prior work, Sprites supports partial withdrawals and deposits, during which the channel can continue to operate without interruption. In evaluating Sprites we make several additional contributions. First, our simulation-based security model is the first formalism to model timing guarantees in payment channels. Our construction is also modular, making use of a generic abstraction from folklore, called the "state channel," which we are the first to formalize. We also provide a simulation framework for payment network protocols, which we use to confirm that the Sprites construction mitigates against throughput-reducing attacks.

==> graphics/ch2/dataset_histograms/stat_file.txt <==
User, Microtransaction, processed, amt_mean, mean, 8.373563123606933 
User, Microtransaction, processed, amt_mean, median, 8.503332147937412 
User, Microtransaction, processed, amt_std, mean, 5.298273160476845 
User, Microtransaction, processed, amt_std, median, 5.382648520703685 
User, Microtransaction, processed, count, mean, 69.7394909090909 
User, Microtransaction, processed, count, median, 46.0 
User, Microtransaction, original, amt_mean, mean, 8.797840417760572 
User, Microtransaction, original, amt_mean, median, 8.760000000000002 
User, Microtransaction, original, amt_std, mean, 4.3754116334039415 
User, Microtransaction, original, amt_std, median, 4.9887108836762515 
User, Microtransaction, original, count, mean, 36.551697477836576 
User, Microtransaction, original, count, median, 16.0 
User, Transaction, processed, amt_mean, mean, 63.630111724095094 
User, Transaction, processed, amt_mean, median, 50.824637330754335 
User, Transaction, processed, amt_std, mean, 113.87766881896012 
User, Transaction, processed, amt_std, median, 77.32712435139698 
User, Transaction, processed, count, mean, 101.75913366336634 
User, Transaction, processed, count, median, 63.0 
User, Transaction, original, amt_mean, mean, 107.28395402602689 
User, Transaction, original, amt_mean, median, 56.0448809523809 
User, Transaction, original, amt_std, mean, 134.46222216984322 
User, Transaction, original, amt_std, median, 67.37127643802579 
User, Transaction, original, count, mean, 66.2806655603893 
User, Transaction, original, count, median, 30.0 
Merchant, Microtransaction, processed, amt_mean, mean, 9.24132420835908 
Merchant, Microtransaction, processed, amt_mean, median, 10.034347826086957 
Merchant, Microtransaction, processed, amt_std, mean, 3.8329642927841268 
Merchant, Microtransaction, processed, amt_std, median, 4.0569587483377605 
Merchant, Microtransaction, processed, count, mean, 93.33411132329019 
Merchant, Microtransaction, processed, count, median, 45.0 
Merchant, Microtransaction, original, amt_mean, mean, 9.874024162113225 
Merchant, Microtransaction, original, amt_mean, median, 9.99 
Merchant, Microtransaction, original, amt_std, mean, 1.0849724329632342 
Merchant, Microtransaction, original, amt_std, median, 0.001 
Merchant, Microtransaction, original, count, mean, 10.622085417852471 
Merchant, Microtransaction, original, count, median, 1.0 
Merchant, Transaction, processed, amt_mean, mean, 42.01581806588413 
Merchant, Transaction, processed, amt_mean, median, 29.310000000000002 
Merchant, Transaction, processed, amt_std, mean, 38.10241515484853 
Merchant, Transaction, processed, amt_std, median, 22.045233247249637 
Merchant, Transaction, processed, count, mean, 91.29799249762975 
Merchant, Transaction, processed, count, median, 44.0 
Merchant, Transaction, original, amt_mean, mean, 114.50816063111097 
Merchant, Transaction, original, amt_mean, median, 31.96 
Merchant, Transaction, original, amt_std, mean, 30.967279933656506 
Merchant, Transaction, original, amt_std, median, 0.001 
Merchant, Transaction, original, count, mean, 11.083229590076645 
Merchant, Transaction, original, count, median, 1.0 

